Towards 6G zero touch networks: The case of automated Cloud-RAN deployments

The arrival of 6G technologies shall massively increase the proliferation of on-demand and ephemeral networks. Creating and removing customized networks on the fly notably requires fully automation to guarantee commissioning-time acceleration. In this paper, we address the deployment automation of an end-to-end mobile network, with special focus on RAN units (referred to as Cloud-RAN). The Cloud-RAN automation is especially challenging due to the strong latency constraints expected in 6G as well as the required management of physical antennas. To automatically instantiate a Cloud-RAN chain, we introduce a Zero Touch Commissioning (ZTC) model which performs resource discovery while looking for both antennas and computing capacity as near as possible to the targeted coverage zone. We validate the ZTC model by a testbed which deploys, configures and starts the network service without human intervention while using Kubernetes-based infrastructures as well as open-source RAN and core elements implementing the mobile network functions.

==> courbes/cpu.csv <==
Time;Regional-Cloud;Edge-Cloud;Far-Edge-Cloud
0;65.7;16.7;10.9
10;65.8;12.9;10.7
20;67.7;13.1;11.5
30;71.0;16.5;11.3
40;125;34.5;19.9
50;131;31.7;18.7
60;75.1;14.3;15.3
70;74.0;13.5;15.8
80;73.5;14.4;14.3
90;73.5;15.1;14.2
100;76.9;17.9;14.4
110;84.5;17.9;16.6
120;82.1;14.5;14.8
130;72.5;14.4;16.1
140;70.9;13.4;14.7
150;73.1;23.9;13.8
160;77.9;28.7;23.8
170;73.0;15.9;13.4
180;73.2;12.3;15.9
190;78.0;13.1;14.9
200;80.3;10.9;14.9
210;80.9;9.40;14.8
220;77.5;9.33;15.3
230;80.7;9.87;28.6
240;78.9;9.73;45.7
250;75.6;11.5;43.8
260;76.7;10.4;16.1
270;77.1;10.9;14.0
280;73.3;12.6;14.3
290;71.0;11.8;14.9
300;68.4;9.93;26.7
310;69.7;10.1;45.5
320;74.1;10.3;36.1
330;72.9;10.9;15.1
340;74.2;10.5;14.6
350;72.4;9.53;13.9
360;72.5;9.27;22.7
370;73.9;10.7;29.8
380;73.7;11.5;42.9
390;80.3;10.1;17.6
400;81.0;10.8;14.1

==> courbes/ram.csv <==
Time;Regional-Cloud;Edge-Cloud;Far-Edge-Cloud
0;18.091884544;3.996864512;3.139575808
10;18.089451520;3.998261248;3.140501504
20;18.092580864;3.990962176;3.143225344
30;18.089545728;3.987001344;3.140702208
40;18.340626432;3.968327680;3.171721216
50;18.494533632;3.956682752;3.173801984
60;18.481950720;3.960320000;3.171254272
70;18.478030848;3.959984128;3.170205696
80;18.482262016;3.960070144;3.171381248
90;18.488508416;3.971682304;3.179569152
100;18.488152064;3.981828096;3.171868672
110;18.486530048;3.990134784;3.171381248
120;18.487500800;3.987603456;3.170512896
130;18.490515456;3.986952192;3.171233792
140;18.500935680;3.994071040;3.173822464
150;18.489749504;4.019154944;3.171098624
160;18.501529600;4.131229696;3.196334080
170;18.504474624;4.887891968;4.058066944
180;18.504224768;4.886298624;4.064555008
190;18.507112448;4.887293952;4.065107968
200;18.513113088;4.886663168;4.064460800
210;18.507051008;4.887044096;4.064489472
220;18.508869632;4.890767360;4.065013760
230;18.501685248;4.894420992;4.066254848
240;18.502512640;4.898545664;4.064546816
250;18.500464640;4.900179968;4.064419840
260;18.497929216;4.889088000;4.065357824
270;18.501529600;4.898091008;4.066988032
280;18.502029312;4.896931840;4.064874496
290;18.502275072;4.896202752;4.065599488
300;18.505658368;4.895813632;4.086517760
310;18.505621504;4.898230272;4.066631680
320;18.501492736;4.897873920;4.068347904
330;18.503254016;4.897128448;4.069130240
340;18.504749056;4.903325696;4.066476032
350;18.512998400;4.899786752;4.067016704
360;18.504962048;4.906987520;4.066209792
370;18.499313664;4.901879808;4.066562048
380;18.502402048;4.901638144;4.065918976
390;18.505453568;4.902846464;4.069380096
400;18.503262208;4.906184704;4.068294656

